Signal Processing on Product Spaces

We establish a framework for signal processing on product spaces of simplicial and cellular complexes. For simplicity, we focus on the product of two complexes representing time and space, although our results generalize naturally to products of simplicial complexes of arbitrary dimension. Our framework leverages the structure of the eigenmodes of the Hodge Laplacian of the product space to jointly filter along time and space. To this end, we provide a decomposition theorem of the Hodge Laplacian of the product space, which highlights how the product structure induces a decomposition of each eigenmode into a spatial and temporal component. Finally, we apply our method to real world data, specifically for interpolating trajectories of buoys in the ocean from a limited set of observed trajectories.

==> figs/mobius-spectra.dat <==
idx lambda_C lambda_M
0 -1.4042320505485604e-16 1.0381156789256588e-15
1 0.3819660112501055 0.6499152036812276
2 0.9999999999999998 0.6499152036812287
3 1.0000000000000004 0.9999999999999997
4 1.381966011250104 1.0000000000000013
5 1.3819660112501055 1.3819660112501047
6 1.3819660112501062 2.3819660112501047
7 2.3819660112501024 2.381966011250105
8 2.381966011250104 2.3819660112501055
9 2.6180339887498953 2.381966011250106
10 2.9999999999999973 2.885983181181017
11 2.9999999999999996 2.8859831811810173
12 3.3819660112501064 2.999999999999999
13 3.3819660112501064 3.0000000000000013
14 3.618033988749894 3.6180339887498945
15 3.6180339887498967 4.000000000000001
16 3.618033988749897 4.114016818818983
17 4.000000000000001 4.114016818818984
18 4.381966011250103 4.381966011250104
19 4.381966011250105 4.381966011250107
20 4.381966011250106 4.618033988749894
21 4.618033988749893 4.618033988749894
22 4.618033988749895 4.618033988749896
23 5.381966011250105 4.6180339887499
24 5.618033988749892 5.3819660112501015
25 5.618033988749897 6.350084796318771
26 6.618033988749894 6.350084796318772
27 6.618033988749895 6.618033988749892
28 6.618033988749898 6.618033988749896
29 7.618033988749894 7.618033988749896
